Knowledge-Based Regularization in Generative Modeling

Prior domain knowledge can greatly help to learn generative models. However, it is often too costly to hard-code prior knowledge as a specific model architecture, so we often have to use general-purpose models. In this paper, we propose a method to incorporate prior knowledge of feature relations into the learning of general-purpose generative models. To this end, we formulate a regularizer that makes the marginals of a generative model to follow prescribed relative dependence of features. It can be incorporated into off-the-shelf learning methods of many generative models, including variational autoencoders and generative adversarial networks, as its gradients can be computed using standard backpropagation techniques. We show the effectiveness of the proposed method with experiments on multiple types of datasets and generative models.

==> curve_test_noreg.txt <==
1.000 507.267 3.906
2.000 458.809 1.709
3.000 432.914 2.591
4.000 419.694 1.579
5.000 409.152 1.782
6.000 401.222 1.547
7.000 396.072 1.453
8.000 391.801 1.321
9.000 387.982 1.602
10.000 385.672 2.227
11.000 383.419 1.929
12.000 380.946 1.839
13.000 379.329 1.744
14.000 378.059 1.611
15.000 376.457 1.054
16.000 375.361 1.787
17.000 374.599 1.623
18.000 373.897 1.629
19.000 373.506 1.939
20.000 372.930 1.726
21.000 372.941 2.089
22.000 372.432 1.377
23.000 372.107 2.268
24.000 372.238 1.831
25.000 372.076 1.684
26.000 372.078 1.815
27.000 372.001 2.007
28.000 372.446 2.062
29.000 371.463 2.312
30.000 372.008 1.803
31.000 372.070 2.620
32.000 372.528 2.496
33.000 373.288 1.889
34.000 373.261 2.676
35.000 372.946 2.525
36.000 373.368 1.943
37.000 373.605 1.723
38.000 373.471 1.898
39.000 374.430 2.181
40.000 375.586 1.884
41.000 374.948 2.649
42.000 376.063 2.711
43.000 376.388 2.439
44.000 376.167 2.000
45.000 377.345 2.427
46.000 376.875 2.191
47.000 377.829 2.981
48.000 378.506 2.281
49.000 378.316 2.667
50.000 379.088 2.643


==> curve_test_reg.txt <==
1.000 542.455 4.144
2.000 499.331 5.440
3.000 472.186 8.926
4.000 457.112 18.367
5.000 433.175 5.479
6.000 418.782 3.064
7.000 412.685 5.466
8.000 401.994 2.248
9.000 397.869 3.687
10.000 397.436 11.253
11.000 392.146 9.843
12.000 388.548 6.595
13.000 384.598 2.408
14.000 380.698 1.370
15.000 381.524 4.458
16.000 377.818 2.094
17.000 376.112 2.269
18.000 374.219 1.211
19.000 376.271 7.352
20.000 372.267 1.478
21.000 379.428 11.472
22.000 371.076 1.576
23.000 372.460 7.765
24.000 372.997 7.273
25.000 368.839 1.223
26.000 369.486 1.648
27.000 367.883 1.696
28.000 368.577 2.137
29.000 367.095 1.331
30.000 368.832 2.511
31.000 367.562 1.889
32.000 367.808 2.228
33.000 367.810 0.790
34.000 367.759 1.971
35.000 367.935 2.782
36.000 368.767 1.902
37.000 368.128 2.217
38.000 372.509 10.253
39.000 370.936 9.000
40.000 367.772 2.101
41.000 368.054 2.102
42.000 369.409 1.610
43.000 368.803 1.287
44.000 369.018 2.134
45.000 372.838 8.492
46.000 375.173 10.976
47.000 370.078 2.275
48.000 369.784 1.810
49.000 370.394 2.232
50.000 371.673 2.806


==> curve_train_noreg.txt <==
1.000 756.973 1.630
2.000 470.756 1.430
3.000 439.376 1.119
4.000 421.717 1.041
5.000 410.054 0.895
6.000 401.037 0.976
7.000 393.832 0.913
8.000 388.223 0.894
9.000 383.355 0.986
10.000 379.270 1.140
11.000 375.512 1.168
12.000 372.292 1.333
13.000 369.393 1.424
14.000 366.706 1.399
15.000 364.289 1.544
16.000 362.054 1.319
17.000 359.963 1.594
18.000 358.007 1.405
19.000 356.145 1.382
20.000 354.586 1.519
21.000 352.872 1.420
22.000 351.151 1.396
23.000 349.795 1.477
24.000 348.328 1.376
25.000 346.763 1.495
26.000 345.549 1.490
27.000 344.123 1.528
28.000 342.906 1.478
29.000 341.754 1.460
30.000 340.544 1.513
31.000 339.419 1.612
32.000 338.629 1.900
33.000 337.281 1.640
34.000 336.326 1.628
35.000 335.324 1.706
36.000 334.310 1.541
37.000 333.309 1.677
38.000 332.291 1.544
39.000 331.506 1.481
40.000 330.506 1.547
41.000 329.571 1.596
42.000 328.769 1.635
43.000 327.936 1.494
44.000 327.167 1.558
45.000 326.490 1.497
46.000 325.660 1.616
47.000 324.735 1.570
48.000 324.054 1.662
49.000 323.466 1.363
50.000 322.530 1.506


==> curve_train_reg.txt <==
1.000 908.235 5.444
2.000 514.087 2.276
3.000 480.347 2.251
4.000 457.277 3.830
5.000 438.681 2.067
6.000 422.545 2.573
7.000 411.158 2.609
8.000 402.470 3.382
9.000 395.245 2.438
10.000 390.626 2.877
11.000 383.386 2.097
12.000 380.149 2.471
13.000 377.332 2.533
14.000 372.203 1.993
15.000 369.024 1.804
16.000 366.277 1.915
17.000 365.553 2.894
18.000 360.692 1.376
19.000 358.253 1.694
20.000 357.238 2.393
21.000 355.526 2.269
22.000 353.441 2.458
23.000 350.166 0.986
24.000 348.917 1.997
25.000 347.905 1.956
26.000 347.654 2.051
27.000 344.835 1.847
28.000 342.526 0.922
29.000 341.510 1.776
30.000 340.456 1.713
31.000 339.134 1.149
32.000 339.901 2.792
33.000 337.061 2.051
34.000 335.196 0.992
35.000 334.277 1.461
36.000 333.337 1.318
37.000 332.465 1.569
38.000 331.327 1.284
39.000 331.897 2.694
40.000 330.345 2.602
41.000 328.061 0.977
42.000 327.152 1.003
43.000 326.864 1.596
44.000 326.184 1.329
45.000 324.914 0.671
46.000 324.628 1.146
47.000 324.458 2.746
48.000 323.439 2.117
49.000 321.649 1.016
50.000 320.689 0.727


==> curve_valid_noreg.txt <==
1.000 500.742 3.699
2.000 453.504 1.806
3.000 428.360 2.337
4.000 415.609 1.384
5.000 405.316 1.672
6.000 397.699 1.466
7.000 392.763 1.325
8.000 388.434 1.242
9.000 384.885 1.665
10.000 382.477 2.103
11.000 380.235 1.924
12.000 377.796 1.682
13.000 376.083 1.683
14.000 374.802 1.659
15.000 373.294 1.189
16.000 372.060 1.817
17.000 371.231 1.735
18.000 370.471 1.519
19.000 370.211 2.006
20.000 369.515 1.608
21.000 369.586 2.112
22.000 368.951 1.405
23.000 368.669 2.256
24.000 368.851 1.925
25.000 368.409 1.653
26.000 368.515 1.857
27.000 368.406 1.946
28.000 368.924 1.967
29.000 367.887 2.099
30.000 368.359 1.701
31.000 368.252 2.394
32.000 368.879 2.413
33.000 369.479 1.967
34.000 369.457 2.555
35.000 369.117 2.442
36.000 369.548 1.784
37.000 369.698 1.543
38.000 369.402 1.909
39.000 370.370 2.112
40.000 371.485 1.697
41.000 371.016 2.590
42.000 371.828 2.611
43.000 372.233 2.387
44.000 372.012 1.776
45.000 373.075 2.296
46.000 372.522 2.046
47.000 373.474 2.890
48.000 374.109 2.236
49.000 373.851 2.639
50.000 374.603 2.450


==> curve_valid_reg.txt <==
1.000 535.060 3.775
2.000 492.874 5.002
3.000 466.654 8.913
4.000 452.232 17.735
5.000 429.262 5.412
6.000 415.771 2.897
7.000 409.889 5.547
8.000 399.303 2.062
9.000 395.190 3.710
10.000 394.708 11.032
11.000 389.309 9.632
12.000 385.794 6.487
13.000 381.995 2.338
14.000 377.977 1.356
15.000 378.922 4.671
16.000 375.039 2.206
17.000 373.393 2.248
18.000 371.624 1.187
19.000 373.699 7.309
20.000 369.519 1.437
21.000 376.695 11.510
22.000 368.426 1.455
23.000 369.796 7.761
24.000 370.060 6.911
25.000 366.157 1.175
26.000 366.808 1.650
27.000 365.145 1.568
28.000 365.799 2.000
29.000 364.175 1.202
30.000 366.060 2.364
31.000 364.570 1.729
32.000 364.922 2.034
33.000 364.974 0.802
34.000 364.843 1.924
35.000 364.851 2.663
36.000 365.750 1.831
37.000 365.164 2.135
38.000 369.420 10.358
39.000 367.899 8.973
40.000 364.791 1.970
41.000 364.933 1.899
42.000 366.036 1.617
43.000 365.750 1.383
44.000 365.736 1.921
45.000 369.519 8.431
46.000 371.845 10.956
47.000 366.801 2.236
48.000 366.477 1.785
49.000 366.967 2.175
50.000 368.319 2.533


==> vae2_solar_ratios.txt <==
3 2.306e+00 3.201e-01
6 2.307e+00 3.795e-01
9 2.216e+00 3.385e-01
12 2.138e+00 3.001e-01
16 2.115e+00 3.068e-01
19 2.100e+00 2.946e-01
22 2.081e+00 2.776e-01
25 2.054e+00 2.191e-01
28 1.988e+00 1.692e-01
31 1.972e+00 1.639e-01
